Communication Communities in MOOCs

Massive Open Online Courses (MOOCs) bring together thousands of people from different geographies and demographic backgrounds -- but to date, little is known about how they learn or communicate. We introduce a new content-analysed MOOC dataset and use Bayesian Non-negative Matrix Factorization (BNMF) to extract communities of learners based on the nature of their online forum posts. We see that BNMF yields a superior probabilistic generative model for online discussions when compared to other models, and that the communities it learns are differentiated by their composite students' demographic and course performance indicators. These findings suggest that computationally efficient probabilistic generative modelling of MOOCs can reveal important insights for educational researchers and practitioners and help to develop more intelligent and responsive online learning environments.

==> acknowledgements.txt <==

\subsubsection*{Acknowledgements}

The authors would like to thank the MOOC Research Initiative for enabling this interdisciplinary work, as well as the University of Virginia and Coursera for their support in accessing relevant datasets.  Thanks also to Chris Davies and Bav Radia in Oxford's Department of Education for their help in content analysis.  Finally, thanks to Sunil Gupta at the University of Deakin for sharing code for the LPGM.

==> references.txt <==
A. Anderson, D. Huttenlocher, J. Kleinberg, J. Leskovec (2014).  Engaging with Massive Open Online Courses.  {\it Proceedings of the 14th International World Wide Web Conference Committee}.  Seoul, Korea.  

B. De Weaver, T. Schellens, M. Valcke, and H. Van Keer (2006) Content analysis schemes to analyze transcripts of online asynchronous discussion groups: A review.  {\it Computers and Education}, 46(1): 6-28.

C. G. Brinton, M. Chiang, S. Jain, H. Lam, Z. Liu, F. M. F. Wong (2013).  Learning about social learning in MOOCs:  From statistical analysis to generative model.  arXiv:1312.2159v2.

C. N. Gunawardena, C. A. Lowe, and T. Anderson (1997). Analysis of a Global Online Debate and the Development of an Interaction Analysis Model for Examining Social Construction of Knowledge in Computer Conferencing. {\it Journal of Educational Computing Research}, 17(4):  397–431.

C. Reed and Z. Ghahramani (2013).  Scaling the Indian Buffet Process via Submodular Maximization. arXiv:1304.3285v4.

C. Rose (2013).  Enabling Resilient Massive Scale Open Online Learning Communities through Models of Social Emergence.  {\it MOOC Research Initiative Conference}, Arlington, TX. 

D. B. Clark, V. Sampson, A. Weinberger, and G. Erkens (2007). Analytic Frameworks for Assessing Dialogic Argumentation in Online Learning Environments. {\it Educational Psychology Review}, 19(3): 343–374. 

D. Blei, A. Ng, M. Jordan (2003).  Latent Dirichlet Allocation.  {\it Journal of Machine Learning Research}, 3: 993-1022. 

D. D. Lee, H. S. Seung (1999).  Learning the parts of objects by non-negative matrix factorization.  {\it Nature}, 401: 788-791.  doi:10.1038/44565.

D. F. Nobel (1998).  Digital diploma mills:  the automation of higher education.  {\it Science as Culture}, 7(3): 355-368.

D. J. C. Mackay (1995). Probable networks and plausible predictions a review of practical Bayesian models for
supervised neural networks. {\it Network: Computation in Neural Systems}, 6(3):469–505.

E. Airoldi, D. M. Blei, S. E. Feinberg, E. P. Xing (2008).  Mixed Membership Stochastic Blockmodels.  {\it Journal of Machine Learning Research}, 9: 1981-2014.  

F. Doshi-Velez (2009).  {\it The Indian Buffet Process:  Scalable Inference and Extensions} (Master's Dissertation).  University of Cambridge, Cambridge, UK.    

G. Erkens, and J. Janssen (2008). Automatic coding of dialogue acts in collaboration protocols. {\it International Journal of Computer-Supported Collaborative Learning}, 3(4): 447–470. doi:10.1007/s11412-008-9052-6

G. Stahl, T. Koschmann and D. Suthers (2006). Computer-supported collaborative learning: An historical perspective. In R. K. Sawyer, ed. {\it Cambridge handbook of the learning sciences}.  Cambridge, UK: Cambridge University Press, 409-426. 

H. Xiao, T. Stibor (2010).  Efficient Collapsed Gibbs Sampling For Latent Dirichlet Allocation.  {\it Journal of Machine Learning Research}, 13: 63-78.

I. Holmes, K. Harris, C. Quince (2012) Dirichlet Multinomial Mixtures: Generative Models for Microbial Metagenomics. PLoS ONE 7(2): e30126. doi: 10.1371/journal.pone.0030126.

I. Psorakis, S. Roberts, B. Sheldon (2010).  Soft Partitioning in Networks via Bayesian Non-negative Matrix Factorization.  {\it 24th Annual Conference on Neural Information Processing Systems (NIPS), Workshop on Networks Across Disciplines: Theory and Applications}.

I. Psorakis, S. Roberts, I. Rezek and B. Sheldon (2011).  Inferring social network structure in ecological systems from spatio-temporal data streams. {\it Journal of the Royal Society Interface}, 9(76):  3055-3066, doi:10.1098/​rsif.2012.0223.

L. Vaquero and M. Cebrian (2013).  The rich club phenomenon in the classroom.  {\it Nature: Scientific Reports}, pp. 1-8.

L. Vygotsky (1978).  {\it Mind in Society}.  Harvard University Press, Cambridge, MA.

M. E. J. Newman, M. Girvan (2003).  Finding and evaluating community structure in networks.  arXiv:cond-mat/0308217v1.

M. K. Titsias (2007).  The Infinite Gamma-Poisson Feature Model.  {\it Advances in Neural Information Processing Systems 20}, 1513-1520.  Vancouver, B.C.

M. N. Schmidt, O. Winther, L. K. Hansen (2009).  Bayesian Non-negative Matrix Factorization.  {\it Independent Component Analysis and Signal Separation Lecture Notes in Computer Science}, 5441: 540-547.

R. Kizilcec, C. Piece, Schneider, E. (2013).  Deconstructing Disengagement:  Analyzing Learner Subpopulations in Massive Open Online Courses.  {\it The 3rd Proceedings of the Learning Analytics and Knowledge Conference}, Leuven, Belgium.

R. Pekrun, T. Goetz, W. Titz, and R. P. Perry (2002). Academic Emotions in Students’ Self-Regulated Learning and Achievement: A Program of Qualitative and Quantitative Research. {\it Educational Psychologist}, 37(2), 91–105.

S. Geman and D. Geman (1984).  Stochastic Relaxation, Gibbs Distributions, and the Bayesian Restoration of Images.  {\it IEEE Transactions on Pattern Analysis and Machine Intelligence}, 6(6): 721-741. 

S. K. Gupta, D. Phung, S. Venkatesh (2012).  A Nonparametric Bayesian Poisson Gamma Model for Count Data.  {\it Proceedings of 21st International Conference on Pattern Recognition}, 1815-1818.  Tsubka Science City, Japan.

S. Reece, R. Mann, I. Rezek, S. Roberts (2010).  Gaussian Process Segmentation of Co-Moving Animals.  {30th International Workshop on Bayesian Inference and Maximum Entropy}.  Chamonix, France. 

T. Griffiths and Z. Ghahramani (2005).  Infinite latent feature models and the Indian buffet process.  {\it Technical Report 2005-001, Gatsby Computational Neuroscience Unit}. 

T. Virtanen, A. T. Cemgil, S. Godsill (2008).  Bayesian Extensions to Non-Negative Matrix Factorisation for Audio Signal Modelling.  {\it IEEE Interntional Conference on Acoustics, Speech and Signal Processing}, 1825-1828. doi: 10.1109.

V. Tan and C. F\`{e}votte (2009). Automatic relevance determination in nonnegative matrix factorization. {\it SPARS09 - Signal Processing with Adaptive Sparse Structured Representations}, 1–19.

Y. Teh, D. G\"{o}r\"{u}r, Z. Ghahramani (2007).  Stick-breaking construction for the Indian buffet process.  {\ Journal of Machine Learning Research - Proceedings Track}, 2:556-563, 2007.
